Visual Embellishments are Potential Distractions in Double-Column Reading

Eye-catching graphics, such as circular figure labels and word-scale visualizations, are increasingly being placed directly within long-form text paragraphs. Some research has claimed that inline visualizations can help readers understand data-rich passages more clearly. However, research in the science of reading calls into question the introduction of images within the flow of text. In this work, we conduct an exploratory study of eye movement in both the presence and absence of visual embellishments. Using a high-resolution eye-tracker (EyeLink Portable Duo), we observed small mean increases in vertical and cross-column saccade rates among six participants, with substantial variation among readers and no detected difference in comprehension accuracy. Mean subjective ratings for the data-light circular-glyph passage indicated it is more distracting than its unembellished comparison passage. These exploratory observations differ from prior findings and motivate a larger, fully crossed study of inline graphics.

==> review.txt <==
Reviewer 1
Review
This paper presents an exploratory eye-tracking study examining whether inline visual embellishments (word-scale graphics and circular glyphs) embedded within two-column text paragraphs disrupt reading behavior.

The authors measured saccade patterns, reading speed, comprehension, and subjective ratings across data-heavy and data-light passages, with and without embellishments with six participants. The study finds that embellishments are associated with more vertical and cross-column saccades, increased fixation density around embedded graphics, and lower reading speed in data-light passages.

Participants rated embellished text as more distracting and less easy to understand, particularly in data-light conditions, while comprehension scores showed no significant effects. The authors acknowledge that these findings contrast with prior work (e.g., GistVis [43]) and call for larger-scale studies to clarify the trade-offs of inline visualizations.

As word-scale visualizations and inline graphics become increasingly common in academic publishing and digital documents, understanding their impact on reading fluency is a practical and relevant concern. The paper tackles a timely problem between the promise of multimodal encoding and the potential for visual distraction.

However, there are a few points deserves further discussion or acknowledgements:
- Six participants are a very small sample size. Though I understand recruiting people for an eye-tracking study is not easy. It would be great to add a paragraph of limitations acknowledging this. Further, the authors would be strongly recommended to reduce the tone in reporting findings, as it can be hard to get very concrete findings through only five instances.

- The authors claimed to test high-level comprehension but do not carefully explain the comprehension problem in related work. E.g., [1-2] are examples of high-level comprehension and need to be discussed as part of the background.

[1] Quadri et al. Do You See What I See? A Qualitative Study Eliciting High-Level Visualization Comprehension. ACM CHI
[2] Fygenson et al. Cognitive Affordances in Visualization: Related Constructs, Design Factors, and Framework. IEEE TVCG
Evaluation
Possibly Accept: I would argue for accepting this paper
Summary Review
Reviewers see the value of this work, but also raised concerns that need to be addressed in the revision. Below is a brief summary, we recommend authors read individual reviews for details.

1. Revise the firm conclusions and acknowledge the limitations of very small sample size (R1, R2)

2. Add more details on comprehension assessment metrics and relevant discussions (R1, R2)

3. Add a brief discussion on the potential effect that embellishment type confounds with data density (R2)

Final Decision
Accept
Expertise
Expert
Reviewer 2
Review
Summary
Motivation. The paper addresses the increasing use of inline visual embellishments (word-scale graphics) whose impact on comprehension and readability remains unexplored, specifically in the context of scientific reading.
Contribution. The paper takes an empirical, eye-tracking–based approach to identify how such embellishments influence readability and comprehension.
Strengths
1. The choice of problem is well-motivated, and framing the investigation specifically around academic reading is novel and interesting.
2. Eye tracking is a sensible choice for this question, and the analysis methods are generally sound, though several details are unclear (see below).
3. The paper's intent to test and potentially contradict, a general assumption and prior claims in the literature is a valuable framing.
Major Weaknesses
1. Sample size is insufficient to support the conclusions. Six participants (with one trial excluded) is very small even for a pilot study, and the data do not provide sufficient evidence for the claims made. Many of the reported findings rest on small differences in means accompanied by very large deviations (e.g., 83 ± 18 vs. 78 ± 34). Firm conclusions should not be drawn on this basis. Similarly, Figure 2 is presented as visual evidence that embellishments elicit more vertical saccades, yet this pattern is not consistent: in panel (d) (data-light, right-embellished), the difference is barely distinguishable.
2. Comprehension assessment is not clearly described. It is not clear how comprehension was measured: whether it was memory-based (answered after reading) or whether participants answered while the passage was still available. This distinction must be specified; please confirm whether the passage remained accessible during the questionnaire.
3. "Real-world" framing does not match the tailored stimuli. The methodology describes the passages as real-world, but they appear to be tailored. Using passages taken directly from published articles would better support this framing. Similarly, the gutter length was controlled, it would strengthen the work to validate the chosen value against what actual academic publications use.
4. Participant background is not reported. The reading background of participants, in particular, how frequently they read academic papers is not reported. This is likely to influence comprehension and readibility.
5. Embellishment type confounds with data density. Table 1 shows that data-heavy passages use word-scale visualizations while data-light passages use circular glyphs. As a result, we cannot distinguish whether a finding reflects data-light vs. data-heavy content or word-scale vs. circular-glyph embellishments.
Other Issues
1. The claim in Related Work that embellishments "sometimes lack the precision needed for specific data lookup or identification of anomalies, due to their small size, lack of vertical axes, and aspect ratio" requires a supporting citation.
2. Section 4.2: The paper should report how many participants re-read more than others, and how many exhibited more vertical than horizontal saccades. General statements obscure the underlying variability.
3. It is not explained how the six criteria for subjective reading experience were selected.
4. On page 2, there is an unexpected full stop in the sentence: "containing a combination of text highlighting, icons, and word-scale graphics. found promising trends for reading support and memory."
Evaluation
Possibly Reject: The submission is weak and probably shouldn't be accepted, but there is some chance it should get in.
Expertise
Knowledgeable
